Conducting High Frequency Radio SETI using ALMA

The Atacama Millimeter/Submillimeter Array (ALMA) remains unparalleled in sensitivity at radio frequencies above 35 GHz. In this paper, we explore ALMA's potential for narrowband technosignature detection, considering factors such as the interferometer's undistorted field of view, signal dilution due to significant drift rates at high frequencies and the possibility of spectral confusion. We present the first technosignature survey using archival ALMA data in Band 3, focusing on two spectral windows centred on 90.642 GHz and 93.151 GHz. Our survey places new limits at these frequencies on the prevalence of extraterrestrial transmitters for 28 galactic stars, selected from the Gaia DR3 catalogue. We employ a stellar 'bycatch' method to sample these objects within the undistorted field of view of four ALMA calibrators. For the closest star in our sample, we find no evidence of transmitters with EIRP_min > 7 x 10^17 W. To the best of our knowledge, this represents the first technosignature search conducted using ALMA data.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
